Collisional stripping of planetary crusts

Geochemical studies of planetary accretion and evolution have invoked various degrees of collisional erosion to explain differences in bulk composition between planets and chondrites. Here we undertake a full, dynamical evaluation of 'crustal stripping' during accretion and its key geochemical consequences. We present smoothed particle hydrodynamics simulations of collisions between differentiated rocky planetesimals and planetary embryos. We find that the crust is preferentially lost relative to the mantle during impacts, and we have developed a scaling law that approximates the mass of crust that remains in the largest remnant. Using this scaling law and a recent set of N-body simulations, we have estimated the maximum effect of crustal stripping on incompatible element abundances during the accretion of planetary embryos. We find that on average one third of the initial crust is stripped from embryos as they accrete, which leads to a reduction of ~20% in the budgets of the heat producing elements if the stripped crust does not reaccrete. Erosion of crusts can lead to non-chondritic ratios of incompatible elements, but the magnitude of this effect depends sensitively on the details of the crust-forming melting process. The Lu/Hf system is fractionated for a wide range of crustal formation scenarios. Using eucrites (the products of planetesimal silicate melting, thought to represent the crust of Vesta) as a guide to the Lu/Hf of planetesimal crust partially lost during accretion, we predict the Earth could evolve to a superchondritic 176-Hf/177-Hf (3-5 parts per ten thousand) at present day. Such values are in keeping with compositional estimates of the bulk Earth. Stripping of planetary crusts during accretion can lead to detectable changes in bulk composition of lithophile elements, but the fractionation is relatively subtle, and sensitive to the efficiency of reaccretion.

==> QstarImp.csv <==
#mt, gamma, b, v, N, rt, rp, Q, Q*RD, mlr, f_core, f_crust, mslr
1e-05, 1.00, 0.40, 0.28, 19999, 148, 148, 9.65e+03, 2.88e+04, 0.99, 0.21, 0.14, -999
1e-05, 1.00, 0.40, 0.36, 19999, 148, 148, 1.63e+04, 2.88e+04, 0.94, 0.23, 0.13, -999
1e-05, 1.00, 0.40, 0.42, 19999, 148, 148, 2.17e+04, 2.88e+04, 0.44, 0.24, 0.12, 0.43
1e-05, 1.00, 0.40, 0.56, 19999, 148, 148, 3.86e+04, 2.88e+04, 0.33, 0.31, 0.11, 0.33
1e-05, 1.00, 0.40, 0.69, 19999, 148, 148, 6.03e+04, 2.88e+04, 0.27, 0.37, 0.10, 0.27
1e-05, 1.00, 0.40, 0.83, 19999, 148, 148, 8.68e+04, 2.88e+04, 0.23, 0.38, 0.09, 0.23
1e-05, 1.00, 0.40, 4.17, 19999, 148, 148, 2.17e+06, 2.88e+04, -999, -999, -999, -999
1e-05, 1.00, 0.80, 0.66, 19999, 148, 148, 5.49e+04, 5.36e+05, 0.47, 0.22, 0.14, 0.47
1e-05, 1.00, 0.80, 0.80, 19999, 148, 148, 7.91e+04, 5.36e+05, 0.46, 0.23, 0.13, 0.46
5e-05, 0.20, 0.40, 0.81, 19999, 252, 147, 4.58e+04, 3.61e+05, 0.81, 0.23, 0.13, 0.02
5e-05, 0.20, 0.40, 1.22, 19999, 252, 147, 1.03e+05, 3.61e+05, 0.69, 0.26, 0.12, -999
5e-05, 0.20, 0.40, 2.44, 19999, 252, 147, 4.12e+05, 3.61e+05, 0.46, 0.37, 0.10, -999
5e-05, 0.20, 0.40, 4.87, 19999, 252, 147, 1.65e+06, 3.61e+05, 0.02, 0.37, 0.09, 0.02
5e-05, 0.20, 0.80, 0.33, 19999, 252, 147, 7.39e+03, 5.39e+05, 1.00, 0.21, 0.15, -999
5e-05, 0.20, 0.80, 0.82, 19999, 252, 147, 5.94e+04, 5.39e+05, 0.83, 0.21, 0.15, 0.14
5e-05, 0.20, 0.80, 1.22, 19999, 252, 147, 1.34e+05, 5.39e+05, 0.82, 0.22, 0.14, 0.12
5e-05, 0.20, 0.80, 2.45, 19999, 252, 147, 5.34e+05, 5.39e+05, 0.79, 0.22, 0.14, 0.08
5e-05, 0.30, 0.10, 0.33, 19999, 252, 169, 9.76e+03, 1.21e+05, 1.00, 0.21, 0.15, -999
5e-05, 0.30, 0.10, 0.50, 19999, 252, 169, 2.20e+04, 1.21e+05, 0.98, 0.22, 0.14, -999
5e-05, 0.30, 0.10, 0.50, 199999, 259, 174, 2.20e+04, 1.21e+05, 0.95, 0.22, 0.12, -999
5e-05, 0.30, 0.10, 1.04, 19999, 252, 169, 9.53e+04, 1.21e+05, 0.61, 0.35, 0.10, -999
5e-05, 0.30, 0.10, 1.04, 199999, 259, 174, 9.53e+04, 1.21e+05, 0.56, 0.34, 0.09, 0.00
5e-05, 0.30, 0.10, 1.24, 19999, 252, 169, 1.37e+05, 1.21e+05, 0.47, 0.40, 0.09, -999
5e-05, 0.30, 0.10, 1.87, 19999, 252, 169, 3.09e+05, 1.21e+05, 0.05, 0.46, 0.09, 0.03
5e-05, 0.30, 0.10, 1.87, 199999, 259, 174, 3.09e+05, 1.21e+05, 0.06, 0.32, 0.09, 0.02
5e-05, 0.30, 0.10, 3.73, 19999, 252, 169, 1.24e+06, 1.21e+05, -999, -999, -999, -999
5e-05, 0.30, 0.25, 0.33, 19999, 252, 169, 9.89e+03, 1.23e+05, 1.00, 0.21, 0.15, -999
5e-05, 0.30, 0.25, 0.50, 19999, 252, 169, 2.23e+04, 1.23e+05, 0.97, 0.22, 0.14, -999
5e-05, 0.30, 0.25, 0.50, 199999, 259, 174, 2.23e+04, 1.23e+05, 0.94, 0.23, 0.12, -999
5e-05, 0.30, 0.25, 1.04, 19999, 252, 169, 9.66e+04, 1.23e+05, 0.59, 0.30, 0.11, 0.06
5e-05, 0.30, 0.25, 1.04, 199999, 259, 174, 9.66e+04, 1.23e+05, 0.57, 0.30, 0.10, 0.05
5e-05, 0.30, 0.25, 1.25, 19999, 252, 169, 1.39e+05, 1.23e+05, 0.47, 0.34, 0.10, 0.02
5e-05, 0.30, 0.25, 1.88, 19999, 252, 169, 3.13e+05, 1.23e+05, 0.29, 0.39, 0.09, 0.01
5e-05, 0.30, 0.25, 1.88, 199999, 259, 174, 3.13e+05, 1.23e+05, 0.28, 0.37, 0.08, 0.00
5e-05, 0.30, 0.25, 3.76, 19999, 252, 169, 1.25e+06, 1.23e+05, 0.01, 0.36, 0.10, 0.01
5e-05, 0.30, 0.40, 0.33, 19999, 252, 169, 9.96e+03, 2.47e+05, 1.00, 0.21, 0.15, -999
5e-05, 0.30, 0.40, 0.50, 19999, 252, 169, 2.24e+04, 2.47e+05, 0.95, 0.22, 0.14, 0.01
5e-05, 0.30, 0.40, 1.05, 19999, 252, 169, 9.72e+04, 2.47e+05, 0.63, 0.26, 0.12, 0.05
5e-05, 0.30, 0.40, 1.88, 19999, 252, 169, 3.15e+05, 2.47e+05, 0.42, 0.37, 0.10, -999
5e-05, 0.30, 0.40, 3.77, 19999, 252, 169, 1.26e+06, 2.47e+05, 0.14, 0.39, 0.09, 0.00
5e-05, 0.30, 0.40, 6.28, 19999, 252, 169, 3.50e+06, 2.47e+05, -999, -999, -999, -999
5e-05, 0.30, 0.50, 0.34, 19999, 252, 169, 9.97e+03, 2.72e+05, 1.00, 0.21, 0.15, -999
5e-05, 0.30, 0.50, 0.50, 19999, 252, 169, 2.24e+04, 2.72e+05, 0.94, 0.23, 0.14, 0.01
5e-05, 0.30, 0.50, 0.50, 199999, 259, 174, 2.24e+04, 2.72e+05, 0.92, 0.23, 0.13, 0.01
5e-05, 0.30, 0.50, 1.05, 19999, 252, 169, 9.73e+04, 2.72e+05, 0.67, 0.25, 0.12, 0.03
5e-05, 0.30, 0.50, 1.05, 199999, 259, 174, 9.73e+04, 2.72e+05, 0.66, 0.25, 0.12, 0.02
5e-05, 0.30, 0.50, 1.26, 19999, 252, 169, 1.40e+05, 2.72e+05, 0.62, 0.26, 0.12, 0.01
5e-05, 0.30, 0.50, 1.88, 19999, 252, 169, 3.15e+05, 2.72e+05, 0.49, 0.33, 0.10, -999
5e-05, 0.30, 0.50, 1.88, 199999, 259, 174, 3.15e+05, 2.72e+05, 0.46, 0.35, 0.09, 0.00
5e-05, 0.30, 0.50, 3.77, 19999, 252, 169, 1.26e+06, 2.72e+05, 0.26, 0.36, 0.09, -999
5e-05, 0.30, 0.80, 0.33, 19999, 252, 169, 9.87e+03, 3.19e+05, 1.00, 0.21, 0.15, -999
5e-05, 0.30, 0.80, 0.50, 19999, 252, 169, 1.96e+04, 3.19e+05, 0.79, 0.21, 0.15, 0.20
5e-05, 0.30, 0.80, 1.04, 19999, 252, 169, 8.51e+04, 3.19e+05, 0.75, 0.22, 0.14, 0.18
5e-05, 0.30, 0.80, 1.88, 19999, 252, 169, 2.76e+05, 3.19e+05, 0.72, 0.23, 0.13, 0.13
5e-05, 0.50, 0.40, 0.53, 19999, 252, 200, 3.08e+04, 2.27e+05, 0.95, 0.23, 0.14, -999
5e-05, 0.50, 0.40, 1.10, 19999, 252, 200, 1.34e+05, 2.27e+05, 0.51, 0.28, 0.11, 0.14
5e-05, 0.50, 0.40, 1.75, 19999, 252, 200, 3.42e+05, 2.27e+05, 0.35, 0.38, 0.09, 0.01
5e-05, 0.50, 0.40, 6.58, 19999, 252, 200, 4.81e+06, 2.27e+05, -999, -999, -999, -999
5e-05, 0.50, 0.80, 0.34, 19999, 252, 200, 1.32e+04, 6.79e+05, 0.99, 0.22, 0.15, 0.01
5e-05, 0.50, 0.80, 0.52, 19999, 252, 200, 1.74e+04, 6.79e+05, 0.67, 0.21, 0.15, 0.31
5e-05, 0.50, 0.80, 1.08, 19999, 252, 200, 7.57e+04, 6.79e+05, 0.65, 0.22, 0.14, 0.30
5e-05, 0.50, 0.80, 2.58, 19999, 252, 200, 4.36e+05, 6.79e+05, 0.60, 0.24, 0.13, 0.22
1e-03, 0.02, 0.40, 2.00, 199999, 702, 190, 3.84e+04, 1.92e+06, 0.99, 0.22, 0.14, -999
1e-03, 0.02, 0.40, 3.00, 199999, 702, 190, 8.64e+04, 1.92e+06, 0.98, 0.22, 0.14, -999
1e-03, 0.02, 0.40, 8.99, 199999, 702, 190, 7.77e+05, 1.92e+06, 0.77, 0.27, 0.11, 0.00
1e-03, 0.02, 0.40, 11.99, 199999, 702, 190, 1.38e+06, 1.92e+06, 0.59, 0.36, 0.06, 0.00
1e-03, 0.02, 0.40, 14.99, 199999, 702, 190, 2.16e+06, 1.92e+06, 0.47, 0.44, 0.03, 0.00
1e-03, 0.02, 0.80, 2.04, 199999, 702, 190, 5.12e+05, 9.52e+05, 0.98, 0.22, 0.15, -999
1e-03, 0.02, 0.80, 3.05, 199999, 702, 190, 1.15e+06, 9.52e+05, 0.98, 0.22, 0.15, -999
1e-03, 0.02, 0.80, 9.16, 199999, 702, 190, 1.04e+07, 9.52e+05, 0.96, 0.22, 0.14, -999
1e-03, 0.05, 0.40, 0.82, 199999, 702, 258, 1.53e+04, 2.00e+06, 1.00, 0.22, 0.15, -999
1e-03, 0.05, 0.40, 1.13, 199999, 702, 258, 2.89e+04, 2.00e+06, 0.99, 0.22, 0.15, -999
1e-03, 0.05, 0.40, 2.05, 199999, 702, 258, 9.56e+04, 2.00e+06, 0.97, 0.22, 0.14, -999
1e-03, 0.05, 0.40, 9.24, 199999, 702, 258, 1.94e+06, 2.00e+06, 0.49, 0.41, 0.06, 0.00
1e-03, 0.05, 0.40, 10.27, 199999, 702, 258, 2.39e+06, 2.00e+06, 0.43, 0.45, 0.05, 0.01
1e-03, 0.05, 0.40, 14.37, 199999, 702, 258, 4.68e+06, 2.00e+06, 0.17, 0.48, 0.00, 0.01
1e-03, 0.05, 0.80, 0.84, 199999, 702, 258, 1.58e+04, 9.34e+06, 0.99, 0.22, 0.15, 0.00
1e-03, 0.05, 0.80, 2.09, 199999, 702, 258, 5.28e+05, 1.47e+06, 0.95, 0.22, 0.14, 0.01
1e-03, 0.05, 0.80, 3.13, 199999, 702, 258, 1.19e+06, 1.47e+06, 0.95, 0.22, 0.14, 0.00
1e-03, 0.10, 0.10, 2.07, 19999, 683, 317, 1.78e+05, 1.34e+06, 0.95, 0.22, 0.14, -999
1e-03, 0.10, 0.10, 5.71, 19999, 683, 317, 1.35e+06, 1.34e+06, 0.50, 0.36, 0.10, -999
1e-03, 0.10, 0.10, 7.78, 19999, 683, 317, 2.50e+06, 1.34e+06, 0.04, 0.32, 0.10, 0.02
1e-03, 0.10, 0.10, 8.30, 19999, 683, 317, 2.85e+06, 1.34e+06, 0.03, 0.33, 0.08, 0.02
1e-03, 0.10, 0.10, 9.85, 19999, 683, 317, 4.01e+06, 1.34e+06, -999, -999, -999, -999
1e-03, 0.10, 0.10, 10.37, 19999, 683, 317, 4.45e+06, 1.34e+06, -999, -999, -999, -999
1e-03, 0.10, 0.25, 2.10, 19999, 683, 317, 1.82e+05, 1.46e+06, 0.94, 0.23, 0.14, -999
1e-03, 0.10, 0.25, 5.77, 19999, 683, 317, 1.37e+06, 1.46e+06, 0.53, 0.35, 0.10, -999
1e-03, 0.10, 0.25, 7.87, 19999, 683, 317, 2.56e+06, 1.46e+06, 0.19, 0.47, 0.07, 0.07
1e-03, 0.10, 0.25, 8.39, 19999, 683, 317, 2.91e+06, 1.46e+06, 0.15, 0.47, 0.07, 0.06
1e-03, 0.10, 0.25, 9.96, 19999, 683, 317, 4.10e+06, 1.46e+06, 0.03, 0.54, 0.03, 0.03
1e-03, 0.10, 0.25, 10.49, 19999, 683, 317, 4.54e+06, 1.46e+06, 0.02, 0.47, 0.01, 0.02
1e-03, 0.10, 0.40, 0.85, 19999, 683, 317, 2.96e+04, 2.40e+06, 1.00, 0.22, 0.15, -999
1e-03, 0.10, 0.40, 2.12, 19999, 683, 317, 1.85e+05, 2.40e+06, 0.93, 0.23, 0.14, -999
1e-03, 0.10, 0.40, 5.82, 19999, 683, 317, 1.40e+06, 2.40e+06, 0.62, 0.31, 0.11, -999
1e-03, 0.10, 0.40, 7.93, 19999, 683, 317, 2.60e+06, 2.40e+06, 0.48, 0.39, 0.09, 0.01
1e-03, 0.10, 0.40, 8.46, 19999, 683, 317, 2.96e+06, 2.40e+06, 0.41, 0.43, 0.08, 0.01
1e-03, 0.10, 0.40, 9.52, 19999, 683, 317, 3.74e+06, 2.40e+06, 0.23, 0.48, 0.07, 0.04
1e-03, 0.10, 0.40, 10.05, 19999, 683, 317, 4.17e+06, 2.40e+06, 0.21, 0.47, 0.06, 0.04
1e-03, 0.10, 0.40, 10.58, 19999, 683, 317, 4.62e+06, 2.40e+06, 0.19, 0.50, 0.05, 0.03
1e-03, 0.10, 0.80, 2.14, 19999, 683, 317, 4.94e+05, 1.43e+06, 0.91, 0.21, 0.15, 0.05
1e-03, 0.10, 0.80, 3.22, 19999, 683, 317, 1.11e+06, 1.43e+06, 0.90, 0.22, 0.14, 0.04
1e-03, 0.10, 0.80, 5.90, 19999, 683, 317, 3.74e+06, 1.43e+06, 0.88, 0.22, 0.14, 0.03
1e-03, 0.40, 0.40, 2.33, 19999, 683, 503, 5.54e+05, 1.45e+06, 0.62, 0.25, 0.12, 0.15
1e-03, 0.40, 0.40, 4.66, 19999, 683, 503, 2.22e+06, 1.45e+06, 0.40, 0.38, 0.09, 0.01
1e-03, 0.40, 0.40, 6.99, 19999, 683, 503, 4.99e+06, 1.45e+06, 0.14, 0.39, 0.08, 0.06
1e-03, 0.40, 0.40, 8.74, 19999, 683, 503, 7.79e+06, 1.45e+06, 0.01, 0.33, 0.07, 0.01
1e-03, 0.40, 0.40, 9.32, 19999, 683, 503, 8.87e+06, 1.45e+06, 0.01, 0.39, 0.05, 0.01
1e-03, 0.40, 0.40, 9.90, 19999, 683, 503, 1.00e+07, 1.45e+06, 0.01, 0.36, 0.01, -999
1e-03, 0.40, 0.40, 10.49, 19999, 683, 503, 1.12e+07, 1.45e+06, -999, -999, -999, -999
1e-03, 0.40, 0.80, 2.30, 19999, 683, 503, 3.76e+05, 3.65e+06, 0.70, 0.22, 0.14, 0.25
1e-03, 0.40, 0.80, 4.61, 19999, 683, 503, 1.50e+06, 3.65e+06, 0.68, 0.23, 0.14, 0.21
1e-01, 0.01, 0.10, 11.24, 200000, 3216, 693, 6.20e+05, 4.34e+07, 1.00, 0.23, 0.15, -999
1e-01, 0.01, 0.10, 17.99, 200000, 3216, 693, 1.59e+06, 4.34e+07, 0.99, 0.23, 0.14, -999
1e-01, 0.01, 0.10, 26.99, 200000, 3216, 693, 3.57e+06, 4.34e+07, 0.96, 0.24, 0.14, -999
1e-01, 0.01, 0.25, 11.34, 200000, 3216, 693, 6.31e+05, 4.06e+07, 1.00, 0.23, 0.15, -999
1e-01, 0.01, 0.25, 18.15, 200000, 3216, 693, 1.61e+06, 4.06e+07, 0.99, 0.23, 0.14, -999
1e-01, 0.01, 0.25, 27.22, 200000, 3216, 693, 3.63e+06, 4.06e+07, 0.96, 0.24, 0.13, -999
1e-01, 0.01, 0.40, 11.43, 200000, 3216, 693, 6.41e+05, 3.50e+07, 0.99, 0.23, 0.15, -999
1e-01, 0.01, 0.40, 18.29, 200000, 3216, 693, 1.64e+06, 3.50e+07, 0.99, 0.23, 0.14, -999
1e-01, 0.01, 0.40, 27.44, 200000, 3216, 693, 3.69e+06, 3.50e+07, 0.95, 0.24, 0.13, -999
1e-01, 0.10, 0.10, 7.22, 20000, 3160, 1466, 2.16e+06, 1.74e+07, 0.98, 0.23, 0.14, -999
1e-01, 0.10, 0.10, 12.04, 20000, 3160, 1466, 5.99e+06, 1.74e+07, 0.89, 0.25, 0.13, -999
1e-01, 0.10, 0.10, 16.85, 20000, 3160, 1466, 1.17e+07, 1.74e+07, 0.64, 0.34, 0.09, -999
1e-01, 0.10, 0.10, 24.07, 20000, 3160, 1466, 2.39e+07, 1.74e+07, 0.31, 0.59, 0.01, -999
1e-01, 0.10, 0.25, 7.30, 20000, 3160, 1466, 2.20e+06, 2.08e+07, 0.97, 0.23, 0.14, -999
1e-01, 0.10, 0.25, 12.17, 20000, 3160, 1466, 6.12e+06, 2.08e+07, 0.88, 0.26, 0.13, -999
1e-01, 0.10, 0.25, 17.04, 20000, 3160, 1466, 1.20e+07, 2.08e+07, 0.68, 0.31, 0.11, -999
1e-01, 0.10, 0.25, 24.34, 20000, 3160, 1466, 2.45e+07, 2.08e+07, 0.43, 0.47, 0.04, -999
1e-01, 0.10, 0.40, 7.36, 20000, 3160, 1466, 2.24e+06, 2.94e+07, 0.96, 0.23, 0.14, -999
1e-01, 0.10, 0.40, 12.27, 20000, 3160, 1466, 6.22e+06, 2.94e+07, 0.86, 0.25, 0.13, 0.00
1e-01, 0.10, 0.40, 17.18, 20000, 3160, 1466, 1.22e+07, 2.94e+07, 0.77, 0.27, 0.12, -999
1e-01, 0.10, 0.40, 24.55, 20000, 3160, 1466, 2.49e+07, 2.94e+07, 0.58, 0.35, 0.09, -999


==> QstarImpHR.csv <==
#mt, gamma, b, v, N, rt, rp, Q^dag, Q^dag*RD, mslr, f_core, f_crust
1e-05, 1.00, 0.80, 0.66, 19999, 148, 148, 5.49e+04, 5.36e+05, 0.94, 0.22, 0.14
1e-05, 1.00, 0.80, 0.80, 19999, 148, 148, 7.91e+04, 5.36e+05, 0.92, 0.23, 0.13
5e-05, 0.20, 0.80, 0.82, 19999, 252, 147, 5.94e+04, 5.39e+05, 0.81, 0.26, 0.13
5e-05, 0.20, 0.80, 1.22, 19999, 252, 147, 1.34e+05, 5.39e+05, 0.73, 0.29, 0.12
5e-05, 0.20, 0.80, 2.45, 19999, 252, 147, 5.34e+05, 5.39e+05, 0.51, 0.37, 0.10
5e-05, 0.30, 0.80, 0.50, 19999, 252, 169, 1.96e+04, 3.19e+05, 0.86, 0.24, 0.15
5e-05, 0.30, 0.80, 1.04, 19999, 252, 169, 8.51e+04, 3.19e+05, 0.76, 0.28, 0.12
5e-05, 0.30, 0.80, 1.88, 19999, 252, 169, 2.76e+05, 3.19e+05, 0.55, 0.35, 0.11
5e-05, 0.50, 0.80, 0.52, 19999, 252, 200, 1.74e+04, 6.79e+05, 0.93, 0.23, 0.15
5e-05, 0.50, 0.80, 1.08, 19999, 252, 200, 7.57e+04, 6.79e+05, 0.89, 0.24, 0.13
5e-05, 0.50, 0.80, 2.58, 19999, 252, 200, 4.36e+05, 6.79e+05, 0.66, 0.32, 0.11
1e-03, 0.02, 0.80, 2.04, 199999, 702, 190, 5.12e+05, -999, -999, -999, -999
1e-03, 0.02, 0.80, 3.05, 199999, 702, 190, 1.15e+06, -999, -999, -999, -999
1e-03, 0.02, 0.80, 9.16, 199999, 702, 190, 1.04e+07, -999, -999, -999, -999
1e-03, 0.05, 0.80, 2.09, 199999, 702, 258, 5.28e+05, -999, 0.27, 0.37, 0.12
1e-03, 0.05, 0.80, 3.13, 199999, 702, 258, 1.19e+06, -999, 0.04, 0.38, 0.12
1e-03, 0.10, 0.80, 2.14, 19999, 683, 317, 4.94e+05, 1.43e+06, 0.60, 0.33, 0.12
1e-03, 0.10, 0.80, 3.22, 19999, 683, 317, 1.11e+06, 1.43e+06, 0.49, 0.38, 0.11
1e-03, 0.10, 0.80, 5.90, 19999, 683, 317, 3.74e+06, 1.43e+06, 0.32, 0.42, 0.10
1e-03, 0.40, 0.80, 2.30, 19999, 683, 503, 3.76e+05, 3.65e+06, 0.88, 0.24, 0.14
1e-03, 0.40, 0.80, 4.61, 19999, 683, 503, 1.50e+06, 3.65e+06, 0.75, 0.28, 0.12

